The luminous type Ia supernova 2022ilv and its early excess emission

We present observations and analysis of the host-less and luminous type Ia supernova 2022ilv, illustrating it is part of the 2003fg-like family, often referred to as super-Chandrasekhar (Ia-SC) explosions. The ATLAS light curve shows evidence of a short-lived, pulse-like early excess, similar to that detected in another luminous type Ia supernova (SN 2020hvf). The light curve is broad and the early spectra are remarkably similar to SN 2009dc. Adopting a redshift of $z=0.026 \pm 0.005$ for SN 2022ilv based on spectral matching, our model light curve requires a large $^{56}$Ni mass in the range $0.7-1.5$ M$_{\odot}$, and a large ejecta mass in the range $1.6-2.3$ M$_{\odot}$. The early excess can be explained by fast-moving SN ejecta interacting with a thin, dense shell of circumstellar material close to the progenitor ($\sim 10^{13}$ cm), a few hours after the explosion. This may be realised in a double-degenerate scenario, wherein a white dwarf merger is preceded by ejection of a small amount ($\sim 10^{-3}-10^{-2}$ M$_{\odot}$) of hydrogen and helium-poor tidally stripped material. A deep pre-explosion Pan-STARRS1 stack indicates no host galaxy to a limiting magnitude of $r \sim 24.5$. This implies a surprisingly faint limit for any host of $M_r \gtrsim -11$, providing further evidence that these types of explosion occur predominantly in low-metallicity environments.

==> tab1.txt <==
Title: Photometry of SN 2020hvf and SN 2022ilv
Authors: Srivastav et al.
Table: 1
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label       Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     SN          Name of SN
   9- 16 A8     d       MJD         MJD of Obs
  18- 23 A6     mag     mag         Magnitude
  25- 32 A8     mag   e_mag         Error
  34- 38 A5     ---     Instrument  Instrument
  40- 45 A6     ---     Filter      Filter
--------------------------------------------------------------------------------
SN      MJD      ABMAG  ABMAGSIG INST  FILTER 
2020hvf 58960.39 17.19  0.02     ATLAS o      
2020hvf 58961.10 18.64  0.09     UVOT  uvw1   
2020hvf 58961.10 17.67  0.08     UVOT  u      
2020hvf 58961.10 17.30  0.08     UVOT  b      
2020hvf 58961.11 19.53  0.11     UVOT  uvw2   
2020hvf 58961.11 17.23  0.14     UVOT  v      
2020hvf 58961.11 19.30  0.09     UVOT  uvm2   
2020hvf 58962.16 17.60  0.06     UVOT  uvw1   
2020hvf 58962.16 16.47  0.04     UVOT  u      
2020hvf 58962.17 16.23  0.04     UVOT  b      
2020hvf 58962.17 18.78  0.07     UVOT  uvw2   
2020hvf 58962.17 16.18  0.08     UVOT  v      
2020hvf 58962.17 18.87  0.12     UVOT  uvm2   
2020hvf 58962.39 16.17  0.02     ATLAS c      
2020hvf 58963.49 16.22  0.04     UVOT  uvw1   
2020hvf 58963.49 15.40  0.04     UVOT  u      
2020hvf 58963.49 15.22  0.04     UVOT  b      
2020hvf 58963.49 17.23  0.05     UVOT  uvw2   
2020hvf 58963.50 15.28  0.05     UVOT  v      
2020hvf 58963.50 16.95  0.05     UVOT  uvm2   
2020hvf 58964.35 14.99  0.02     ATLAS o      
2020hvf 58964.68 15.40  0.04     UVOT  uvw1   
2020hvf 58964.68 14.69  0.04     UVOT  u      
2020hvf 58964.69 14.60  0.04     UVOT  b      
2020hvf 58964.69 16.38  0.04     UVOT  uvw2   
2020hvf 58964.69 14.77  0.04     UVOT  v      
2020hvf 58964.69 16.01  0.04     UVOT  uvm2   
2020hvf 58965.41 15.04  0.04     UVOT  uvw1   
2020hvf 58965.42 14.40  0.04     UVOT  u      
2020hvf 58965.42 14.31  0.03     UVOT  b      
2020hvf 58965.42 16.00  0.04     UVOT  uvw2   
2020hvf 58965.42 14.41  0.04     UVOT  v      
2020hvf 58965.42 15.62  0.04     UVOT  uvm2   
2020hvf 58965.93 14.19  0.01     LT    g      
2020hvf 58965.93 14.26  0.11     LT    r      
2020hvf 58965.93 14.80  0.03     LT    z      
2020hvf 58965.93 14.56  0.13     LT    i      
2020hvf 58965.94 14.31  0.11     LT    u      
2020hvf 58966.36 14.08  0.00     ATLAS c      
2020hvf 58967.37 13.96  0.00     ATLAS o      
2020hvf 58967.92 13.62  0.02     LT    g      
2020hvf 58967.92 13.75  0.11     LT    r      
2020hvf 58967.92 14.36  0.14     LT    z      
2020hvf 58967.92 14.05  0.02     LT    i      
2020hvf 58967.92 13.73  0.26     LT    u      
2020hvf 58968.06 13.60  0.03     UVOT  v      
2020hvf 58968.06 13.62  0.03     UVOT  u      
2020hvf 58968.06 13.49  0.03     UVOT  b      
2020hvf 58968.07 15.35  0.04     UVOT  uvw2   
2020hvf 58968.36 13.77  0.00     ATLAS o      
2020hvf 58968.67 14.96  0.04     UVOT  uvm2   
2020hvf 58968.67 14.23  0.04     UVOT  uvw1   
2020hvf 58968.93 13.56  0.18     LT    r      
2020hvf 58968.93 13.37  0.02     LT    g      
2020hvf 58968.93 13.88  0.02     LT    i      
2020hvf 58968.93 14.18  0.08     LT    z      
2020hvf 58968.93 13.53  0.25     LT    u      
2020hvf 58969.88 13.19  0.02     LT    g      
2020hvf 58969.88 13.77  0.06     LT    i      
2020hvf 58969.88 13.38  0.17     LT    r      
2020hvf 58969.88 14.03  0.04     LT    z      
2020hvf 58969.88 13.35  0.44     LT    u      
2020hvf 58970.41 13.43  0.00     ATLAS o      
2020hvf 58970.94 13.55  0.24     LT    H      
2020hvf 58974.51 14.05  0.04     UVOT  uvw1   
2020hvf 58974.51 12.96  0.04     UVOT  u      
2020hvf 58974.51 15.36  0.04     UVOT  uvw2   
2020hvf 58974.51 12.67  0.04     UVOT  b      
2020hvf 58974.52 12.76  0.03     UVOT  v      
2020hvf 58974.52 15.22  0.04     UVOT  uvm2   
2020hvf 58974.89 13.05  0.12     LT    r      
2020hvf 58974.89 13.45  0.04     LT    i      
2020hvf 58974.89 12.95  0.34     LT    u      
2020hvf 58974.89 13.59  0.02     LT    z      
2020hvf 58974.89 13.40  0.16     LT    H      
2020hvf 58975.50 14.09  0.04     UVOT  uvw1   
2020hvf 58975.51 15.44  0.05     UVOT  uvw2   
2020hvf 58975.88 12.65  0.03     LT    g      
2020hvf 58975.88 13.40  0.04     LT    i      
2020hvf 58975.88 12.86  0.05     LT    r      
2020hvf 58975.88 13.64  0.08     LT    z      
2020hvf 58975.88 12.96  0.24     LT    u      
2020hvf 58976.39 13.04  0.00     ATLAS o      
2020hvf 58976.71 12.97  0.06     UVOT  u      
2020hvf 58976.71 15.55  0.04     UVOT  uvw2   
2020hvf 58976.71 12.68  0.03     UVOT  v      
2020hvf 58976.71 15.47  0.04     UVOT  uvm2   
2020hvf 58976.71 14.22  0.04     UVOT  uvw1   
2020hvf 58976.72 12.60  0.03     UVOT  b      
2020hvf 58976.92 12.81  0.03     LT    r      
2020hvf 58976.92 12.64  0.04     LT    g      
2020hvf 58976.92 13.37  0.03     LT    i      
2020hvf 58976.92 13.52  0.05     LT    z      
2020hvf 58976.92 12.97  0.10     LT    u      
2020hvf 58976.92 13.34  0.17     LT    H      
2020hvf 58977.92 12.61  0.02     LT    g      
2020hvf 58977.92 12.79  0.02     LT    r      
2020hvf 58977.92 13.56  0.07     LT    z      
2020hvf 58977.92 13.40  0.05     LT    i      
2020hvf 58977.93 13.00  0.09     LT    u      
2020hvf 58978.44 13.00  0.00     ATLAS o      
2020hvf 58978.64 13.18  0.04     UVOT  u      
2020hvf 58978.64 15.70  0.06     UVOT  uvw2   
2020hvf 58978.93 12.62  0.06     LT    g      
2020hvf 58978.93 12.81  0.06     LT    r      
2020hvf 58978.93 13.35  0.09     LT    i      
2020hvf 58978.93 13.49  0.04     LT    z      
2020hvf 58978.94 13.25  0.15     LT    H      
2020hvf 58980.14 15.92  0.04     UVOT  uvw2   
2020hvf 58980.14 13.17  0.05     UVOT  u      
2020hvf 58980.15 12.64  0.03     UVOT  v      
2020hvf 58980.15 15.92  0.04     UVOT  uvm2   
2020hvf 58980.16 14.59  0.04     UVOT  uvw1   
2020hvf 58980.16 12.59  0.03     UVOT  b      
2020hvf 58980.92 12.64  0.03     LT    g      
2020hvf 58980.92 12.78  0.12     LT    r      
2020hvf 58980.92 13.38  0.10     LT    i      
2020hvf 58980.92 13.45  0.03     LT    z      
2020hvf 58980.92 13.23  0.11     LT    u      
2020hvf 58982.07 13.45  0.05     UVOT  u      
2020hvf 58982.07 16.11  0.04     UVOT  uvw2   
2020hvf 58982.07 12.69  0.03     UVOT  v      
2020hvf 58982.07 16.19  0.04     UVOT  uvm2   
2020hvf 58982.08 14.78  0.04     UVOT  uvw1   
2020hvf 58982.08 12.65  0.03     UVOT  b      
2020hvf 58982.29 16.21  0.04     UVOT  uvm2   
2020hvf 58982.90 12.69  0.03     LT    g      
2020hvf 58982.90 13.36  0.03     LT    i      
2020hvf 58982.90 12.80  0.02     LT    r      
2020hvf 58982.90 13.46  0.03     LT    z      
2020hvf 58986.90 12.83  0.02     LT    g      
2020hvf 58986.90 12.93  0.03     LT    r      
2020hvf 58986.91 13.55  0.05     LT    i      
2020hvf 58986.91 13.56  0.11     LT    z      
2020hvf 58986.91 13.69  0.06     LT    u      
2020hvf 58989.89 12.99  0.03     LT    g      
2020hvf 58989.89 13.09  0.03     LT    r      
2020hvf 58989.89 13.68  0.03     LT    i      
2020hvf 58989.89 13.46  0.05     LT    z      
2020hvf 58989.89 13.98  0.11     LT    u      
2020hvf 58989.92 13.24  0.08     LT    H      
2020hvf 58990.93 13.05  0.03     LT    g      
2020hvf 58990.93 13.13  0.07     LT    r      
2020hvf 58990.93 13.45  0.13     LT    z      
2020hvf 58990.93 13.71  0.06     LT    i      
2020hvf 58990.93 14.06  0.06     LT    u      
2020hvf 58992.91 13.17  0.02     LT    g      
2020hvf 58992.91 13.73  0.06     LT    i      
2020hvf 58992.91 14.25  0.05     LT    u      
2020hvf 58992.91 13.46  0.10     LT    z      
2020hvf 58992.92 13.14  0.27     LT    H      
2020hvf 58996.30 13.41  0.02     ATLAS o      
2020hvf 58998.30 13.37  0.00     ATLAS o      
2020hvf 59002.32 13.43  0.00     ATLAS o      
2020hvf 59004.28 13.51  0.00     ATLAS o      
2020hvf 59005.35 13.57  0.00     ATLAS o      
2020hvf 59006.27 13.59  0.00     ATLAS o      
2020hvf 59008.30 13.71  0.01     ATLAS o      
2020hvf 59008.30 14.03  0.00     ATLAS c      
2020hvf 59010.31 13.82  0.00     ATLAS o      
2020hvf 59016.26 14.09  0.00     ATLAS o      
2020hvf 59020.27 14.26  0.00     ATLAS o      
2020hvf 59022.26 14.50  0.00     ATLAS c      
2020hvf 59024.26 14.41  0.00     ATLAS o      
2020hvf 59032.27 14.71  0.00     ATLAS o      
2020hvf 59034.28 14.73  0.01     ATLAS o      
2020hvf 59040.25 14.97  0.01     ATLAS o      
2020hvf 59042.26 14.97  0.00     ATLAS c      
2020hvf 59144.62 17.91  0.31     ATLAS o      
2020hvf 59148.63 17.96  0.16     ATLAS o      
2020hvf 59170.64 17.64  0.03     ATLAS c      
2020hvf 59181.56 18.46  0.10     ATLAS o      
2020hvf 59184.64 18.58  0.07     ATLAS o      
2020hvf 59185.65 18.63  0.07     ATLAS o      
2020hvf 59186.65 18.71  0.10     ATLAS o      
2020hvf 59192.63 18.78  0.08     ATLAS o      
2020hvf 59198.59 18.06  0.06     ATLAS c      
2020hvf 59204.60 18.22  0.03     ATLAS c      
2020hvf 59206.57 18.25  0.04     ATLAS c      
2020hvf 59208.59 18.27  0.03     ATLAS c      
2020hvf 59220.55 19.31  0.10     ATLAS o      
2020hvf 59222.60 19.20  0.09     ATLAS o      
2020hvf 59224.57 18.47  0.04     ATLAS c      
2020hvf 59226.55 18.62  0.04     ATLAS c      
2020hvf 59228.49 18.63  0.05     ATLAS c      
2020hvf 59230.50 18.79  0.05     ATLAS c      
2020hvf 59232.52 18.70  0.05     ATLAS c      
2020hvf 59234.54 18.66  0.12     ATLAS c      
2020hvf 59248.58 19.52  0.15     ATLAS o      
2020hvf 59252.54 19.00  0.06     ATLAS c      
2020hvf 59256.55 18.96  0.05     ATLAS c      
2020hvf 59258.46 19.07  0.05     ATLAS c      
2020hvf 59260.44 19.01  0.05     ATLAS c      
2020hvf 59262.51 19.18  0.05     ATLAS c      
2020hvf 59267.51 19.77  0.16     ATLAS o      
2020hvf 59268.45 19.89  0.19     ATLAS o      
2020hvf 59276.49 19.97  0.20     ATLAS o      
2020hvf 59280.46 20.14  0.15     ATLAS o      
2020hvf 59283.50 20.32  0.32     ATLAS o      
2020hvf 59284.39 19.63  0.11     ATLAS c      
2020hvf 59288.41 20.27  0.19     ATLAS o      
2020hvf 59292.39 20.16  0.16     ATLAS o      
2020hvf 59294.39 20.27  0.32     ATLAS o      
2020hvf 59296.58 20.31  0.31     ATLAS o      
2020hvf 59297.49 20.23  0.35     ATLAS o      
2020hvf 59306.48 20.35  0.33     ATLAS o      
2020hvf 59308.43 19.77  0.10     ATLAS c      
2020hvf 59312.43 20.06  0.13     ATLAS c      
2022ilv 59689.38 19.36  0.28     ATLAS o      
2022ilv 59690.52 >20.02 -        ATLAS o      
2022ilv 59691.26 19.44  0.15     ATLAS o      
2022ilv 59692.48 18.64  0.09     ATLAS c      
2022ilv 59694.49 17.70  0.03     ATLAS o      
2022ilv 59695.21 17.36  0.02     ATLAS o      
2022ilv 59696.54 16.95  0.02     ATLAS c      
2022ilv 59697.29 16.87  0.01     ATLAS o      
2022ilv 59698.50 16.63  0.02     ATLAS o      
2022ilv 59698.99 16.53  0.01     ATLAS o      
2022ilv 59699.24 16.52  0.02     ATLAS o      
2022ilv 59699.32 17.69  0.06     UVOT  uvw1   
2022ilv 59699.32 16.41  0.05     UVOT  b      
2022ilv 59699.32 18.91  0.06     UVOT  uvw2   
2022ilv 59699.33 16.53  0.07     UVOT  v      
2022ilv 59699.33 18.50  0.05     UVOT  uvm2   
2022ilv 59700.00 16.17  0.01     LT    g      
2022ilv 59700.01 16.25  0.02     LT    r      
2022ilv 59700.01 16.53  0.02     LT    i      
2022ilv 59700.01 16.71  0.03     LT    z      
2022ilv 59700.01 16.61  0.03     LT    u      
2022ilv 59700.44 16.24  0.01     ATLAS c      
2022ilv 59700.98 16.27  0.01     ATLAS o      
2022ilv 59701.02 16.05  0.03     LT    g      
2022ilv 59701.03 16.16  0.03     LT    r      
2022ilv 59701.03 16.46  0.03     LT    i      
2022ilv 59701.03 16.45  0.02     LT    u      
2022ilv 59701.97 15.99  0.03     LT    g      
2022ilv 59701.97 16.11  0.02     LT    r      
2022ilv 59701.97 16.44  0.02     LT    i      
2022ilv 59701.97 16.37  0.04     LT    u      
2022ilv 59701.97 16.58  0.03     LT    z      
2022ilv 59702.27 16.22  0.01     ATLAS o      
2022ilv 59703.02 16.13  0.01     ATLAS o      
2022ilv 59703.26 16.19  0.01     ATLAS o      
2022ilv 59703.96 16.14  0.01     ATLAS o      
2022ilv 59703.99 15.89  0.03     LT    g      
2022ilv 59703.99 15.98  0.02     LT    r      
2022ilv 59703.99 16.42  0.02     LT    i      
2022ilv 59703.99 16.61  0.03     LT    z      
2022ilv 59703.99 16.10  0.01     LT    u      
2022ilv 59704.49 15.84  0.02     ATLAS c      
2022ilv 59706.03 15.81  0.03     LT    g      
2022ilv 59706.03 15.91  0.03     LT    r      
2022ilv 59706.03 16.36  0.02     LT    i      
2022ilv 59706.03 16.05  0.04     LT    u      
2022ilv 59706.03 16.53  0.04     LT    z      
2022ilv 59708.41 17.98  0.06     UVOT  uvw1   
2022ilv 59708.41 16.32  0.04     UVOT  u      
2022ilv 59708.41 15.89  0.04     UVOT  b      
2022ilv 59708.41 19.37  0.07     UVOT  uvw2   
2022ilv 59708.42 15.97  0.06     UVOT  v      
2022ilv 59708.42 19.22  0.07     UVOT  uvm2   
2022ilv 59710.41 16.14  0.01     ATLAS o      
2022ilv 59710.97 15.86  0.02     LT    g      
2022ilv 59710.98 15.89  0.03     LT    r      
2022ilv 59710.98 16.36  0.03     LT    i      
2022ilv 59710.98 16.49  0.03     LT    z      
2022ilv 59716.97 16.10  0.02     LT    g      
2022ilv 59716.98 16.53  0.02     LT    i      
2022ilv 59716.98 16.08  0.03     LT    r      
2022ilv 59716.98 16.55  0.03     LT    z      
2022ilv 59716.98 17.05  0.04     LT    u      
2022ilv 59717.28 16.27  0.02     ATLAS o      
2022ilv 59717.77 19.04  0.12     UVOT  uvw1   
2022ilv 59717.77 17.39  0.08     UVOT  u      
2022ilv 59717.77 16.18  0.06     UVOT  b      
2022ilv 59717.77 20.21  0.15     UVOT  uvw2   
2022ilv 59717.78 16.06  0.09     UVOT  v      
2022ilv 59717.78 20.40  0.17     UVOT  uvm2   
2022ilv 59718.01 16.16  0.02     LT    g      
2022ilv 59718.01 16.11  0.02     LT    r      
2022ilv 59718.01 16.59  0.02     LT    i      
2022ilv 59718.01 16.58  0.03     LT    z      
2022ilv 59718.01 17.26  0.02     LT    u      
2022ilv 59719.05 16.20  0.02     LT    g      
2022ilv 59719.05 16.16  0.03     LT    r      
2022ilv 59719.05 16.63  0.02     LT    i      
2022ilv 59719.05 16.54  0.02     LT    z      
2022ilv 59719.50 19.20  0.11     UVOT  uvw1   
2022ilv 59719.50 17.53  0.07     UVOT  u      
2022ilv 59719.50 20.52  0.16     UVOT  uvw2   
2022ilv 59719.50 16.41  0.06     UVOT  b      
2022ilv 59719.50 16.19  0.08     UVOT  v      
2022ilv 59719.50 20.62  0.17     UVOT  uvm2   
2022ilv 59722.04 16.36  0.02     LT    g      
2022ilv 59722.04 16.30  0.02     LT    r      
2022ilv 59722.04 16.74  0.03     LT    i      
2022ilv 59722.04 16.54  0.02     LT    z      
2022ilv 59722.04 17.62  0.03     LT    u      
2022ilv 59722.41 16.44  0.01     ATLAS o      
2022ilv 59724.44 16.47  0.01     ATLAS c      
2022ilv 59724.92 16.49  0.01     ATLAS o      
2022ilv 59725.00 16.56  0.02     LT    g      
2022ilv 59725.00 16.38  0.02     LT    r      
2022ilv 59725.00 16.72  0.02     LT    i      
2022ilv 59725.00 16.54  0.02     LT    z      
2022ilv 59725.00 18.02  0.04     LT    u      
2022ilv 59726.42 16.49  0.01     ATLAS o      
2022ilv 59726.96 16.49  0.01     ATLAS o      
2022ilv 59728.00 16.77  0.02     LT    g      
2022ilv 59728.00 16.43  0.02     LT    r      
2022ilv 59728.00 16.69  0.02     LT    i      
2022ilv 59728.00 16.52  0.03     LT    z      
2022ilv 59728.00 18.26  0.04     LT    u      
2022ilv 59728.43 16.76  0.09     ATLAS c      
2022ilv 59728.96 16.47  0.01     ATLAS o      
2022ilv 59730.41 16.49  0.01     ATLAS o      
2022ilv 59730.90 16.50  0.01     ATLAS o      
2022ilv 59730.96 17.03  0.03     LT    g      
2022ilv 59730.96 16.50  0.02     LT    r      
2022ilv 59730.96 16.67  0.02     LT    i      
2022ilv 59730.96 16.53  0.02     LT    z      
2022ilv 59730.96 18.66  0.03     LT    u      
2022ilv 59731.95 16.52  0.01     ATLAS o      
2022ilv 59732.38 16.82  0.01     ATLAS c      
2022ilv 59734.38 16.58  0.01     ATLAS o      
2022ilv 59734.94 16.57  0.03     ATLAS o      
2022ilv 59734.98 17.46  0.02     LT    g      
2022ilv 59734.98 16.67  0.01     LT    r      
2022ilv 59734.98 16.72  0.01     LT    i      
2022ilv 59734.98 16.60  0.02     LT    z      
2022ilv 59734.98 19.10  0.04     LT    u      
2022ilv 59735.87 16.70  0.01     ATLAS o      
2022ilv 59736.36 16.71  0.01     ATLAS o      
2022ilv 59736.88 16.75  0.01     ATLAS o      
2022ilv 59737.18 16.67  0.01     ATLAS o      
2022ilv 59738.32 16.74  0.02     ATLAS o      
2022ilv 59740.00 17.84  0.02     LT    g      
2022ilv 59740.00 16.97  0.01     LT    r      
2022ilv 59740.00 16.92  0.02     LT    i      
2022ilv 59740.01 16.80  0.02     LT    z      
2022ilv 59740.33 16.83  0.02     ATLAS o      
2022ilv 59745.96 17.25  0.01     LT    r      
2022ilv 59745.96 17.13  0.02     LT    z      
2022ilv 59746.18 17.08  0.04     ATLAS o      
2022ilv 59746.40 17.20  0.03     ATLAS o      
2022ilv 59747.12 17.22  0.02     ATLAS o      
2022ilv 59749.13 17.22  0.02     ATLAS o      
2022ilv 59749.31 17.28  0.03     PS2   i      
2022ilv 59750.16 17.28  0.03     ATLAS o      
2022ilv 59750.39 17.32  0.02     ATLAS o      
2022ilv 59754.31 17.30  0.02     PS2   z      
2022ilv 59754.31 17.48  0.02     PS2   i      
2022ilv 59754.33 17.48  0.02     ATLAS o      
2022ilv 59756.37 17.77  0.02     ATLAS c      
2022ilv 59758.33 17.58  0.02     ATLAS o      
2022ilv 59760.32 17.98  0.07     ATLAS c      
2022ilv 59762.38 17.80  0.03     ATLAS o      
2022ilv 59764.82 17.79  0.02     ATLAS o      
2022ilv 59764.94 18.39  0.02     LT    g      
2022ilv 59764.95 17.80  0.03     LT    r      
2022ilv 59764.95 18.00  0.02     LT    i      
2022ilv 59764.95 17.76  0.02     LT    z      
2022ilv 59766.32 17.90  0.04     ATLAS o      
2022ilv 59767.08 18.01  0.04     ATLAS o      
2022ilv 59767.81 17.87  0.05     ATLAS o      
2022ilv 59768.30 17.97  0.05     ATLAS o      
2022ilv 59772.34 18.05  0.07     ATLAS o      
2022ilv 59772.88 18.14  0.20     ATLAS o      
2022ilv 59774.32 18.04  0.07     ATLAS o      
2022ilv 59774.96 18.55  0.03     LT    g      
2022ilv 59774.96 18.09  0.02     LT    r      
2022ilv 59774.96 18.32  0.02     LT    i      
2022ilv 59774.96 18.19  0.02     LT    z      
2022ilv 59775.83 18.18  0.05     ATLAS o      
2022ilv 59776.33 18.12  0.04     ATLAS o      
2022ilv 59776.81 18.17  0.04     ATLAS o      
2022ilv 59780.30 18.36  0.04     ATLAS c      
2022ilv 59780.84 18.28  0.08     ATLAS o      
2022ilv 59781.05 18.17  0.08     ATLAS o      
2022ilv 59781.96 18.69  0.02     LT    g      
2022ilv 59781.96 18.30  0.02     LT    r      
2022ilv 59781.96 18.55  0.03     LT    i      
2022ilv 59781.96 18.45  0.03     LT    z      
2022ilv 59782.08 18.33  0.04     ATLAS o      
2022ilv 59783.06 18.30  0.04     ATLAS o      
2022ilv 59783.84 18.49  0.04     ATLAS c      
2022ilv 59784.27 18.56  0.05     ATLAS c      
2022ilv 59785.07 18.33  0.04     ATLAS o      
2022ilv 59786.04 18.41  0.06     ATLAS o      
2022ilv 59786.89 18.75  0.02     LT    g      
2022ilv 59786.89 18.42  0.02     LT    r      
2022ilv 59786.89 18.73  0.03     LT    i      
2022ilv 59786.89 18.54  0.03     LT    z      
2022ilv 59787.04 18.41  0.05     ATLAS o      
2022ilv 59787.92 18.60  0.07     ATLAS c      
2022ilv 59788.27 18.65  0.05     ATLAS c      
2022ilv 59788.79 18.54  0.04     ATLAS c      
2022ilv 59790.06 18.39  0.05     ATLAS c      
2022ilv 59790.80 18.64  0.04     ATLAS c      
2022ilv 59791.02 18.52  0.05     ATLAS c      
2022ilv 59792.28 18.80  0.07     ATLAS c      
2022ilv 59792.81 18.66  0.07     ATLAS c      
2022ilv 59793.88 18.85  0.03     LT    g      
2022ilv 59793.88 18.63  0.02     LT    r      
2022ilv 59793.88 18.94  0.02     LT    i      
2022ilv 59793.88 18.75  0.03     LT    z      
2022ilv 59797.91 18.88  0.04     LT    g      
2022ilv 59797.91 18.83  0.05     LT    r      
2022ilv 59797.91 19.05  0.05     LT    i      
2022ilv 59797.92 18.96  0.19     LT    z      
2022ilv 59799.04 18.80  0.18     ATLAS o      
2022ilv 59800.26 18.94  0.15     ATLAS o      
2022ilv 59800.76 18.96  0.16     ATLAS o      
2022ilv 59801.11 18.83  0.16     ATLAS o      
2022ilv 59802.05 18.71  0.28     ATLAS o      
2022ilv 59802.31 18.90  0.20     ATLAS o      
2022ilv 59802.88 18.95  0.03     LT    g      
2022ilv 59802.88 18.87  0.03     LT    r      
2022ilv 59802.89 19.20  0.05     LT    i      
2022ilv 59802.89 19.02  0.04     LT    z      
2022ilv 59804.29 18.88  0.12     ATLAS o      
2022ilv 59805.03 18.78  0.10     ATLAS o      
2022ilv 59806.09 19.13  0.25     ATLAS o      
2022ilv 59806.25 19.00  0.09     ATLAS o      
2022ilv 59806.79 19.11  0.12     ATLAS o      
2022ilv 59807.06 18.98  0.10     ATLAS o      
2022ilv 59808.25 18.86  0.08     ATLAS c      
2022ilv 59808.90 19.10  0.03     LT    g      
2022ilv 59808.90 19.01  0.03     LT    r      
2022ilv 59808.91 19.30  0.04     LT    i      
2022ilv 59808.91 19.16  0.05     LT    z      
2022ilv 59814.27 19.26  0.13     ATLAS o      
2022ilv 59814.99 19.11  0.08     ATLAS c      
2022ilv 59818.99 19.48  0.14     ATLAS c      

